Nanopore Base Calling on the Edge

We developed a new base caller DeepNano-coral for nanopore sequencing, which is optimized to run on the Coral Edge Tensor Processing Unit, a small USB-attached hardware accelerator. To achieve this goal, we have designed new versions of two key components used in convolutional neural networks for speech recognition and base calling. In our components, we propose a new way of factorization of a full convolution into smaller operations, which decreases memory access operations, memory access being a bottleneck on this device. DeepNano-coral achieves real-time base calling during sequencing with the accuracy slightly better than the fast mode of the Guppy base caller and is extremely energy efficient, using only 10W of power. Availability: https://github.com/fmfi-compbio/coral-basecaller

==> eval.tsv <==
	results graph series	results graph k				6000*1500*5004 signals			speed							
				quick-arch test (klebs non-filtered)		full test			gtx 1660	laptop	t4	7800*50*3500 signals	3*7800*50*3500 signals	7*7800*50*3500 signals	15*7800*50*3500 signals	31*7800*50*3500 signals
model			speed	accuracy-2000	speed	accuracy-6000-non-filtered	filtered					torch cycle1	torch cycle2	torch cycle3	torch cycle4	torch cycle5
paper_bonito_f128_k7_r5	bonito	7				cpu07										
paper_bonito_f128_k9_r5	bonito	9	1711446.034		1729271.991	80.49 83.32 87.36 90.01 91.55	84.73 88.14 90.56 91.75 92.39	90.56	1703929	509040	3073290					
paper_bonito_f128_k11_r5	bonito	11	1539541.493	79.9 82.9 87.0 89.8 91.3	1584019.664	80.65 83.45 87.25 89.68 91.39	84.99 88.07 90.39 91.54 92.15	90.39	1684792	526952	2992153	82.0 85.2 87.6 88.8 89.6	83.7 86.9 89.3 90.5 91.2	84.5 87.8 90.2 91.4 92.0	85.3 88.5 90.9 92.0 92.7	85.7 89.0 91.4 92.5 93.2
paper_bonito_f128_k15_r5	bonito	15	1320858.058		1287248.384	80.46 83.52 87.48 90.05 91.61	84.75 88.21 90.60 91.73 92.44	90.6	1605345		2857000					
paper_bonito_f128_k21_r5	bonito	21			1022176.066	80.73 83.70 87.74 90.51 91.90	85.12 88.56 90.98 92.14 92.81	90.98	1504761		2638137					
paper_bonito_f128_k27_r5	bonito	27	852473.2312		846560.7669	80.88 83.86 87.67 90.35 91.85	85.18 88.50 90.87 92.07 92.74	90.87								
paper_bonito_f128_k33_r5	bonito	33	724887.636		725060.4489	80.08 83.42 87.26 90.00 91.51	84.74 88.15 90.53 91.74 92.43	90.53	1352871		2419070					
																
																
paper_bonito+init						think what kind of init to use										
																
paper_ksep_f128_k9_r5_edgetpu.tflite	ksep	9			1919994.458	80.56 83.59 87.46 90.01 91.54	85.03 88.33 90.66 91.78 92.41	90.66								
paper_ksep_f128_k15_r5_edgetpu.tflite	ksep	15	1717854.148	80.7 83.7 87.7 90.3 91.9	1737610.488	80.93 84.16 88.00 90.63 92.17	85.42 88.80 91.17 92.35 92.99	91.17	865071	339945	1556125					
paper_ksep_f128_k21_r5_edgetpu.tflite	ksep	21	1585765.839		1532362.823	81.08 84.34 88.00 90.74 92.28	85.43 88.84 91.18 92.35 92.98	91.18	831159		1555820					
k27	ksep	27				planned										
paper_ksep_f128_k33_r5_edgetpu.tflite	ksep	33	1292455.12		1315054.41	81.23 84.54 88.06 90.91 92.23	85.69 88.94 91.29 92.39 93.11	91.29	843867		1521040					
paper_ksep_f128_k39_r5_edgetpu.tflite	ksep	39			1206940.534	81.00 83.97 87.88 90.53 92.02	85.42 88.75 91.04 92.19 92.84	91.04								
																
paper_ksep+init						think of what kind of init to use										
																
paper_s3d2_f128_k7_r5	s2d	7			2236423.926	81.56 84.59 88.28 90.89 92.29	85.51 88.87 91.28 92.41 93.07	91.28								
paper_s3d2_f128_k9_r5_edgetpu.tflite	s2d	9	2004498.282		2119151.362	81.55 84.68 88.32 90.99 92.41	85.75 89.01 91.37 92.53 93.21	91.37	1678273		3002552					
paper_d2s_3to2_f128_k11_r5_edgetpu.tflite	s2d	11	1977579.896	81.3 84.6 88.4 91.1 92.5	1977579.896	81.77 84.75 88.58 91.14 92.58	85.93 89.21 91.58 92.75 93.41	91.58	1659749	648791	2986442	82.1 85.4 87.8 89.0 89.6	84.5 87.7 90.1 91.2 91.9	85.5 88.8 91.1 92.2 92.9	86.2 89.5 91.8 92.9 93.5	86.7 89.9 92.2 93.3 94.0
paper_s3d2_f128_k13_r5_edgetpu.tflite	s2d	13	1800719.021		1804208.823	81.84 84.91 88.55 91.18 92.45	85.86 89.24 91.59 92.69 93.33	91.59	1640449		2964133					
paper_d2s_3to2_f128_k15_r5	s2d	15	1705352.216		1703504.204	81.30 84.42 87.95 90.65 92.08	85.41 88.71 91.11 92.23 92.92	91.11	1622386		2932508					
																
paper_s3d2_init_f128_k11_r5	s2dinit		1987034.596		1940413.81	82.09 85.30 88.94 91.48 92.86	86.21 89.58 91.85 92.98 93.64	91.85								
																
k3x						running cpu08										
paper_both_f128_k3_r5_edgetpu.tflite	both	3			2048570.461	80.78 83.73 87.56 90.22 91.74	85.04 88.40 90.72 91.88 92.55	90.72								
paper_both_f128_k6_r5_edgetpu.tflite	-	6	1961208.06		1992160.998	82.08 84.89 88.74 91.24 92.67	85.93 89.27 91.67 92.81 93.49	91.67								
paper_both_f128_k6x_r5_edgetpu.tflite			2119114.955		2091267.829	81.72 84.97 88.55 91.13 92.57	85.81 89.16 91.61 92.71 93.39	91.61								
paper_both_f128_k9_r5_edgetpu.tflite	both	9	1867684.205		1888122.582	81.78 85.11 88.64 91.24 92.55	85.96 89.33 91.68 92.77 93.38	91.68	1110210		2004868					
paper_both_f128_k12_r5_edgetpu.tflite	-	12	1703230.613		1781855.501	82.14 85.09 88.80 91.18 92.61	86.06 89.33 91.66 92.74 93.38	91.66	1097394	430380	2005865					
paper_both_f128_k15_r5_edgetpu.tflite	both	15	1643680.832	-	1654006.813	81.83 85.04 88.63 91.28 92.56	85.94 89.23 91.60 92.71 93.37	91.6	1118822		2053922	82.8 86.1 88.5 89.6 90.3	84.9 88.2 90.5 91.6 92.3	85.9 89.1 91.5 92.6 93.3	86.6 89.8 92.0 93.1 93.8	
k21	both	21			1496348.018	81.92 85.38 88.97 91.51 92.85	86.12 89.52 91.86 92.96 93.63	91.86								
																
paper_both_init_f128_k3_r5_edgetpu.tflite	bothinit	3			1965363.683	81.16 84.03 88.02 90.71 92.21	85.29 88.70 91.08 92.26 92.97	91.08								
paper_both_init_f128_k9_r5	bothinit	9	1862270.343		1846295.233	82.48 85.50 89.09 91.47 92.91	86.35 89.66 91.96 93.05 93.68	91.96								
paper_both_init_f128_k12_r5	bothinit	12	1696823.409		1753525.051	81.74 84.95 88.49 91.16 92.50	85.85 89.16 91.52 92.68 93.34	91.52								
paper_both_init_f128_k12_r5_fixed_edgetpu.tflite					1791636.6	81.53 84.82 88.50 90.99 92.52	85.71 89.09 91.49 92.62 93.28	91.49								
paper_both_init_f128_k15_r5.tflite	bothinit	15	~1771582.2867087447	-	1634888.242	82.83 85.71 89.24 91.71 93.13	86.54 89.71 92.13 93.23 93.85	92.13								
k21																
																
init3_k3x	bothinit3	3	2141266.317			running cpu09										
init3_k9	bothinit3	9			1803136.816	82.38 85.42 89.05 91.58 93.00	86.50 89.71 92.01 93.12 93.74	92.01								
init3_k15	bothinit3	15			1653372.306	82.53 85.67 89.18 91.78 93.11	86.52 89.74 92.15 93.24 93.88	92.15								
init3_k21	bothinit3	21			1562910.011	83.16 86.13 89.55 92.16 93.47	86.87 90.14 92.45 93.55 94.18	92.45								
																
paper_both_init2_f128_k15_r5			decompr=0(nobn)		1670528.86	82.46 85.54 89.09 91.59 93.06	86.54 89.75 92.08 93.16 93.79	92.08								
init3			no-main-branch-init		1653372.306	82.53 85.67 89.18 91.78 93.11	86.52 89.74 92.15 93.24 93.88	92.15								
init4			depthwise-only		1651948.95	82.43 85.71 89.12 91.71 93.01	86.51 89.72 92.05 93.15 93.76	92.05								
init5			depthwise+conv-depthwise-only		1695023.919	82.76 85.87 89.19 91.71 92.98	86.51 89.74 92.08 93.19 93.84	92.08								
initA			also compr+decompr		1713456.484	82.65 85.69 89.20 91.83 93.13	86.52 89.81 92.13 93.23 93.89	92.13								
initB			also compr+decompr=0		1638981.844	82.12 85.31 88.78 91.40 92.65	86.22 89.39 91.69 92.79 93.42	91.69								
initC			pointwise-only		1655179.18	81.95 85.00 88.55 91.17 92.51	85.83 89.13 91.54 92.62 93.26	91.54								
																
paper_both_init_f128_k9_r5_b6_edgetpu.tflite			1626997.949		1573658.006	82.53 85.49 89.15 91.90 93.15	86.57 89.82 92.13 93.25 93.88	92.13								
paper_pooleraseddd3r5b6k0x5_edgetpu.tflite					1569525.486	82.52 85.79 89.17 91.87 93.13	86.61 89.81 92.16 93.28 93.92	92.16								
paper_both_init_f128_k9_r6_b5_edgetpu.tflite					1604209.831	82.65 85.57 89.18 91.86 93.18	86.46 89.85 92.16 93.23 93.91	92.16								
																
Experimental:																
paper_s3d2_f128_k11_r5_b7						lowprio										
paper_s3d2_f156x288_k11_r5						lowprio										
																
special_init_f128_r5						NOT IN THIS PAPER, SKIP FOR NOW										
																
																
paper_both_init_f128_k9_r6_b5			1623362.562													
r6_b6			1391116.047													
